Short gamma-ray bursts within 200 Mpc

We present a systematic search for short-duration gamma-ray bursts (GRBs) in the local Universe based on 14 years of observations with the Neil Gehrels Swift Observatory. We cross-correlate the GRB positions with the GLADE catalogue of nearby galaxies, and find no event at a distance $\lesssim$100 Mpc and four plausible candidates in the range 100 Mpc$\lesssim$$D$$\lesssim$200 Mpc. Although affected by low statistics, this number is higher than the one expected for chance alignments to random galaxies, and possibly suggests a physical association between these bursts and nearby galaxies. By assuming a local origin, we use these events to constrain the range of properties for X-ray counterparts of neutron star mergers. Optical upper limits place tight constraints on the onset of a blue kilonova, and imply either low masses ($\lesssim10^{-3}\,M_{\odot}$) of lanthanide-poor ejecta or unfavorable orientations ($\theta_{obs}\gtrsim$30 deg). Finally, we derive that the all-sky rate of detectable short GRBs within 200 Mpc is $1.3^{+1.7}_{-0.8}$ yr$^{-1}$ (68\% confidence interval), and discuss the implications for the GRB outflow structure. If these candidates are instead of cosmological origin, we set a upper limit of $\lesssim$2.0 yr$^{-1}$ (90\% confidence interval) to the rate of nearby events detectable with operating gamma-ray observatories, such as Swift and Fermi.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
